Exact discrete-adjoint optimization of trap timing and placement in a Stieltjes-time reaction-diffusion model: A Galicia case study

Seasonal population models must combine diffusion, inactive periods and abrupt biological transfers while remaining differentiable with respect to localized interventions. We formulate a finite-dimensional timing-and-placement control problem for a Stieltjes-time reaction--diffusion model and derive the exact adjoint of the fully discrete residual. Continuous finite elements and an implicit Stieltjes--Euler scheme represent propagation, compartment replacement, resets and historical phase averages. For the resulting box-constrained penalized problem, we prove well-posedness and differentiability of the discrete control-to-state map, existence of a minimizer, first-order stationarity, and equivalence between direct-sensitivity and adjoint gradients. Benchmark tests show machine-precision agreement (below $3\times10^{-15}$) and adjoint speed-ups from about $7.5$ to $30.9$ as the number of traps increases from one to four. The method is applied to \textit{Vespa velutina} trap campaigns on a realistic Galicia mesh. Smoothed activation windows, domain-normalized moving kernels and the complete adjoint are independently verified. The final two-cluster control remains admissible and has a scaled gradient infinity norm of $2.97\times10^{-5}$ with 120 temporal subdivisions per month. Fixed-control evaluations at 60, 120 and 240 subdivisions yield a refinement-increment ratio of $0.4984$. At the finest level, the joint control outperforms time-only and reference controls, reducing the diagnostic objective by $0.49209%$. This reduction depends on uncalibrated trap-to-mortality intensities and should not be interpreted as field capture efficacy. The framework is fully reproducible, without claiming global optimality or a calibrated field-management prescription.

==> galicia_control_production_constants.json <==
{
  "source_configuration": "galicia_cluster_ndiv240_final_validation_v1/template/src/00_CONFIG_L2_BASE.edp",
  "clusters": 2,
  "traps_per_cluster": [10, 10],
  "radius_m": [4000.0, 4000.0],
  "campaign_duration_months": [1.0, 1.0],
  "activation_smoothing_months": 0.08,
  "eta_max": 1.0,
  "gamma": 0.25,
  "a_max_per_month": 0.6,
  "reference_kernel_radius_m": 2000.0,
  "reference_kernel_integral_m2": 5072448.644510359,
  "theoretical_unit_integral": 1.2681121611275896,
  "time_optimization_scale_months": 1.0,
  "coordinate_optimization_scale_m": 100000.0,
  "academic_bump_normalization": {
    "C1": 0.4439938161680708,
    "C2": 0.4665125410646768
  }
}


==> galicia_final_control_ndiv60.csv <==
case_id,ndiv,Jbio,reduction_percent,primary_mass,final_foundress_mass,coverage_1,coverage_2,separation_m,tau_1,tau_2,x_1,y_1,x_2,y_2
final_joint_control,60,0.9951204578079742,0.48795421920257986,7115701.1907796571,1495591.8699150772,0.99720474040099549,0.99087277695779719,126651.37891515822,1.0160993647269845,2.7199412236787097,524176.36538598035,4673868.8069588505,553750.55299379909,4797018.8747966252


==> galicia_final_refinement_ndiv240.csv <==
case_id,ndiv,Jbio,reduction_percent,primary_mass,final_foundress_mass,coverage_1,coverage_2,separation_m,tau_1,tau_2,x_1,y_1,x_2,y_2
D1_reference,240,0.99522978169088305,0.4770218309116947,7082996.9789877096,1471362.2899912342,0.96960491044134867,0.97020488857435527,126295.80525604649,1,3,523601.88492699998,4674452.6262800004,553078.68784799997,4797260.3968599997
time_only_control,240,0.995172933672968,0.48270663270320036,7083060.2611942543,1471180.8161428908,0.96960491044134867,0.97020488857435527,126295.80525604649,1.0329115580893549,2.7487508976346131,523601.88492699998,4674452.6262800004,553078.68784799997,4797260.3968599997
final_joint_control,240,0.99507909972419406,0.49209002758059395,7082485.897873193,1471022.6309989644,0.99720474040099549,0.99087277695779719,126651.37891515822,1.0160993647269845,2.7199412236787097,524176.36538598035,4673868.8069588505,553750.55299379909,4797018.8747966252


==> galicia_l2_directional_check.csv <==
epsilon,Jplus_total,Jminus_total,Jplus_bio,Jminus_bio,penalty_plus,penalty_minus,fd_total,adjoint_directional,abs_error,rel_error
0.002,0.99512214169508351,0.99513577903559802,0.99512214169508351,0.99513577903559802,0,0,-0.0034093351286290652,-0.0033751954596313843,3.4139668997680908e-05,0.010114871688470868
0.001,0.99512369307279758,0.99513046649744852,0.99512369307279758,0.99513046649744852,0,0,-0.0033867123254704978,-0.0033751954596313843,1.1516865839113558e-05,0.0034122070786298552
0.00050000000000000001,0.99512490573848322,0.99512828406247067,0.99512490573848322,0.99512828406247067,0,0,-0.0033783239874463078,-0.0033751954596313843,3.1285278149235235e-06,0.00092691752295293733


==> galicia_l2_ipopt_summary.dat <==
run_id l2_candidate_A_continuation
ipopt_status 1
ipopt_reported_objective 0.99512014909332325
elapsed_seconds 146892.92591799999
objective_evaluations 85
gradient_evaluations 21
baseline_primary_mass 7141387.5804035729
baseline_final_mass 1504865.2253921374
initial_biological_objective 0.99512643187552463
initial_total_objective 0.99512643187552463
initial_projected_residual 0.0021655364511586625
final_biological_objective 0.99512014909332325
final_total_objective 0.99512014909332325
final_penalty 0
final_coverage_penalty 0
final_separation_penalty 0
final_primary_mass 7115701.5214210777
final_foundress_mass 1495590.8710929484
reduction_percent 0.48798509066767526
final_projected_residual 5.0440138148477587e-06
best_observed_eval 82
best_observed_biological_objective 0.99512014908136459
best_observed_total_objective 0.99512014908136459
best_observed_penalty 0
best_observed_primary_mass 7115701.4098273655
best_observed_foundress_mass 1495590.8945724834
best_observed_projected_residual 4.844952868454655e-06
final_separation_m 126651.8123955285
final_tau_0 1.020601305452097
final_x_0 524176.50805109181
final_y_0 4673868.6391749773
final_coverage_0 0.99720711535169559
best_observed_tau_0 1.0205947643185556
best_observed_x_0 524176.36538598035
best_observed_y_0 4673868.8069588505
best_observed_coverage_0 0.99720474040099549
final_tau_1 2.732522861296971
final_x_1 553751.14176448644
final_y_1 4797019.0456858398
final_coverage_1 0.99087479351892105
best_observed_tau_1 2.7325262562622012
best_observed_x_1 553750.55299379909
best_observed_y_1 4797018.8747966252
best_observed_coverage_1 0.99087277695779719
final_z_0 1.020601305452097
final_total_gradient_0 5.0440138148123053e-06
final_biological_gradient_0 5.0440138148123053e-06
best_observed_z_0 1.0205947643185556
best_observed_total_gradient_0 4.8449528684509145e-06
best_observed_biological_gradient_0 4.8449528684509145e-06
final_z_1 2.732522861296971
final_total_gradient_1 6.1307080993166334e-08
final_biological_gradient_1 6.1307080993166334e-08
best_observed_z_1 2.7325262562622012
best_observed_total_gradient_1 6.9344046256442967e-08
best_observed_biological_gradient_1 6.9344046256442967e-08
final_z_2 0.0057462312409181761
final_total_gradient_2 -9.1616446109055974e-07
final_biological_gradient_2 -9.1616446109055974e-07
best_observed_z_2 0.0057448045898037935
best_observed_total_gradient_2 -3.0322184001710013e-06
best_observed_biological_gradient_2 -3.0322184001710013e-06
final_z_3 0.0067245391648647719
final_total_gradient_3 -1.0057892472110874e-06
final_biological_gradient_3 -1.0057892472110874e-06
best_observed_z_3 0.0067186514579917209
best_observed_total_gradient_3 -4.0477443235551752e-06
best_observed_biological_gradient_3 -4.0477443235551752e-06
final_z_4 -0.0058398710502307926
final_total_gradient_4 -1.1800115012023067e-06
final_biological_gradient_4 -1.1800115012023067e-06
best_observed_z_4 -0.0058381932114950569
best_observed_total_gradient_4 2.2897699782270432e-06
best_observed_biological_gradient_4 2.2897699782270432e-06
final_z_5 -0.0024135117415947259
final_total_gradient_5 -1.0341682294240523e-06
final_biological_gradient_5 -1.0341682294240523e-06
best_observed_z_5 -0.0024152206337435251
best_observed_total_gradient_5 -7.7706693215775051e-07
best_observed_biological_gradient_5 -7.7706693215775051e-07


==> galicia_ndiv120_time_continuation_summary.dat <==
run_id ndiv120_time_only_continuation
ipopt_status 0
ipopt_reported_objective 0.99509285624207822
elapsed_seconds 30184.247613000003
objective_evaluations 4
gradient_evaluations 5
baseline_primary_mass 7119332.2488397108
baseline_final_mass 1488445.4419401477
initial_biological_objective 0.99509321814748275
initial_total_objective 0.99509321814748275
initial_projected_residual 0.00012828560016342472
final_biological_objective 0.99509285624207822
final_total_objective 0.99509285624207822
final_penalty 0
final_coverage_penalty 0
final_separation_penalty 0
final_primary_mass 7093596.8280535471
final_foundress_mass 1479217.938879123
reduction_percent 0.49071437579217836
final_projected_residual 5.9068285187535707e-06
best_observed_eval 4
best_observed_biological_objective 0.99509285624207822
best_observed_total_objective 0.99509285624207822
best_observed_penalty 0
best_observed_primary_mass 7093596.8280535471
best_observed_foundress_mass 1479217.938879123
best_observed_projected_residual 5.9068285187535707e-06
final_separation_m 126651.37891515822
final_tau_0 1.0160993647269845
final_x_0 524176.36538598035
final_y_0 4673868.8069588505
final_coverage_0 0.99720474040099549
best_observed_tau_0 1.0160993647269845
best_observed_x_0 524176.36538598035
best_observed_y_0 4673868.8069588505
best_observed_coverage_0 0.99720474040099549
final_tau_1 2.7199412236787097
final_x_1 553750.55299379909
final_y_1 4797018.8747966252
final_coverage_1 0.99087277695779719
best_observed_tau_1 2.7199412236787097
best_observed_x_1 553750.55299379909
best_observed_y_1 4797018.8747966252
best_observed_coverage_1 0.99087277695779719
final_z_0 1.0160993647269845
final_total_gradient_0 5.9068285187696711e-06
final_biological_gradient_0 5.9068285187696711e-06
best_observed_z_0 1.0160993647269845
best_observed_total_gradient_0 5.9068285187696711e-06
best_observed_biological_gradient_0 5.9068285187696711e-06
final_z_1 2.7199412236787097
final_total_gradient_1 1.8271965344648184e-07
final_biological_gradient_1 1.8271965344648184e-07
best_observed_z_1 2.7199412236787097
best_observed_total_gradient_1 1.8271965344648184e-07
best_observed_biological_gradient_1 1.8271965344648184e-07
final_z_2 0.0057448045898037935
final_total_gradient_2 6.84199779427245e-06
final_biological_gradient_2 6.84199779427245e-06
best_observed_z_2 0.0057448045898037935
best_observed_total_gradient_2 6.84199779427245e-06
best_observed_biological_gradient_2 6.84199779427245e-06
final_z_3 0.0067186514579917209
final_total_gradient_3 -2.9684524586333142e-05
final_biological_gradient_3 -2.9684524586333142e-05
best_observed_z_3 0.0067186514579917209
best_observed_total_gradient_3 -2.9684524586333142e-05
best_observed_biological_gradient_3 -2.9684524586333142e-05
final_z_4 -0.0058381932114950569
final_total_gradient_4 -1.1190768532399683e-05
final_biological_gradient_4 -1.1190768532399683e-05
best_observed_z_4 -0.0058381932114950569
best_observed_total_gradient_4 -1.1190768532399683e-05
best_observed_biological_gradient_4 -1.1190768532399683e-05
final_z_5 -0.0024152206337435251
final_total_gradient_5 -4.411317579847032e-06
final_biological_gradient_5 -4.411317579847032e-06
best_observed_z_5 -0.0024152206337435251
best_observed_total_gradient_5 -4.411317579847032e-06
best_observed_biological_gradient_5 -4.411317579847032e-06


==> mass_evolution_comparison.dat <==
n time_days no_traps NT1 NT2 NT3 NT4
0 0.0000000000000000e+00 2.0105406071936313e+03 2.0105406071936313e+03 2.0105406071936313e+03 2.0105406071936313e+03 2.0105406071936313e+03
1 3.0000000000000000e+00 1.9749907732746913e+03 1.9124402367095593e+03 1.9124402499475634e+03 1.9124402511067103e+03 1.9124402435429404e+03
2 6.0000000000000000e+00 1.9400695218808269e+03 1.7613681045439710e+03 1.7613680725750069e+03 1.7613680727053561e+03 1.7613680757264822e+03
3 9.0000000000000000e+00 1.9057657385862808e+03 1.6102479081924600e+03 1.6102477548770657e+03 1.6102477505376303e+03 1.6102477910652822e+03
4 1.2000000000000000e+01 1.8720685054875055e+03 1.4818055166095103e+03 1.4512393854331726e+03 1.4818051953774529e+03 1.4818052872221710e+03
5 1.5000000000000000e+01 1.8389670977283843e+03 1.3894401363534266e+03 1.3009235986563745e+03 1.3894396805809768e+03 1.3894398154876121e+03
6 1.8000000000000000e+01 1.8064509800868470e+03 1.3501153608500945e+03 1.1976125339325995e+03 1.3501148798166628e+03 1.3263166021258203e+03
7 2.1000000000000000e+01 1.7745098036216484e+03 1.3262429870826106e+03 1.1178803681705963e+03 1.2849108515684384e+03 1.2278682921801824e+03
8 2.4000000000000000e+01 1.7431334023788270e+03 1.3027927181558107e+03 1.0579655210104015e+03 1.1626734854786464e+03 1.0916888122419966e+03
9 2.7000000000000000e+01 1.7123117901560227e+03 1.2797570905263301e+03 1.0283320224340077e+03 1.0421796190986001e+03 9.5742801658895610e+02
10 3.0000000000000000e+01 1.5973426096089339e+04 1.3122321592786409e+04 1.2124418653053406e+04 1.0917103924401546e+04 1.0252567020043609e+04
11 3.3000000000000000e+01 1.5527430701458057e+04 1.2754505242268320e+04 1.1782840884297497e+04 9.7960166536651468e+03 9.0600820127655697e+03
12 3.6000000000000000e+01 1.5094085090217641e+04 1.2397147598927100e+04 1.1451007570515154e+04 9.2500939404289675e+03 8.3960722859877897e+03
13 3.9000000000000000e+01 1.4673026840471228e+04 1.2049948538286135e+04 1.1128638506988249e+04 8.9902860276500487e+03 8.0610214530435869e+03
14 4.2000000000000000e+01 1.4263903979883702e+04 1.1712616597824292e+04 1.0815461586393314e+04 8.7378753735654318e+03 7.8345700867709029e+03
15 4.5000000000000000e+01 5.2776564963027442e+04 4.0455962139238873e+04 3.3857802069851205e+04 2.9057513428926541e+04 2.5970169947894214e+04
16 4.8000000000000000e+01 5.1256990745400391e+04 3.9290792576150765e+04 3.2882226583365693e+04 2.8220289461748198e+04 2.5221800725413341e+04
17 5.1000000000000000e+01 4.9781364643745233e+04 3.8159327309132168e+04 3.1934878948711172e+04 2.7407289553792471e+04 2.4495086441864158e+04
18 5.4000000000000000e+01 4.8348412120653426e+04 3.7060588773869291e+04 3.1014940301366620e+04 2.6617810998549208e+04 2.3789398885616531e+04
19 5.7000000000000000e+01 4.6956895663830466e+04 3.5993627806046243e+04 3.0121615568779347e+04 2.5851171506319646e+04 2.3104128098001638e+04
20 6.0000000000000000e+01 4.5605613709416648e+04 3.4957522815451353e+04 2.9254132778428459e+04 2.5106708610442343e+04 2.2438681842457656e+04
21 6.3000000000000000e+01 4.4293399596634044e+04 3.3951378984109178e+04 2.8411742386024118e+04 2.4383779090798918e+04 2.1792485089125643e+04
22 6.6000000000000000e+01 4.3019120552854474e+04 3.2974327487749426e+04 2.7593716623256252e+04 2.3681758414093700e+04 2.1164979514440671e+04
23 6.9000000000000000e+01 4.1781676708195555e+04 3.2025524739925517e+04 2.6799348864520915e+04 2.3000040190421998e+04 2.0555623015286845e+04
24 7.2000000000000000e+01 4.0580000138793534e+04 3.1104151658132210e+04 2.6027953012076585e+04 2.2338035645650769e+04 1.9963889237288786e+04
25 7.5000000000000000e+01 3.9413053937907454e+04 3.0209412951274520e+04 2.5278862899089945e+04 2.1695173109152558e+04 1.9389267116829658e+04
26 7.8000000000000000e+01 3.8279831314056319e+04 2.9340536427869109e+04 2.4551431710053614e+04 2.1070897516445064e+04 1.8831260436395776e+04
27 8.1000000000000000e+01 3.7179354715394889e+04 2.8496772324376088e+04 2.3845031418066686e+04 2.0464669926304436e+04 1.8289387392859342e+04
28 8.4000000000000000e+01 3.6110674979564275e+04 2.7677392653073108e+04 2.3159052238491018e+04 1.9875967051925956e+04 1.7763180178324325e+04
29 8.7000000000000000e+01 3.5072870508280976e+04 2.6881690568903090e+04 2.2492902098501316e+04 1.9304280805729752e+04 1.7252184573167578e+04
30 9.0000000000000000e+01 3.4065046465937878e+04 2.6108979754744720e+04 2.1846006122074323e+04 1.8749117857409710e+04 1.6755959550920896e+04
31 9.3000000000000000e+01 3.3086334001526579e+04 2.5358593824569911e+04 2.1217806129958852e+04 1.8209999204842450e+04 1.6274076894652093e+04
32 9.6000000000000000e+01 3.2135889493188843e+04 2.4629885743962663e+04 2.0607760154196549e+04 1.7686459757479635e+04 1.5806120824505164e+04
33 9.9000000000000000e+01 3.1212893814755826e+04 2.3922227267500974e+04 2.0015341966768723e+04 1.7178047931863061e+04 1.5351687636079145e+04
34 1.0200000000000000e+02 3.0316551623620791e+04 2.3235008392506785e+04 1.9440040621955915e+04 1.6684325258908368e+04 1.4910385349328639e+04
35 1.0500000000000000e+02 3.9917661355050499e+04 3.0388552318088005e+04 2.5158567218817640e+04 2.1614369053230526e+04 1.9255631685425156e+04
36 1.0800000000000000e+02 3.8822808519069222e+04 2.9554119720471626e+04 2.4466509327583211e+04 2.1019908005435158e+04 1.8725759811580960e+04
37 1.1100000000000000e+02 3.7758968904988746e+04 2.8743336502644877e+04 2.3794082561659328e+04 2.0442308204244448e+04 1.8210921057159434e+04
38 1.1400000000000000e+02 3.6725250867894378e+04 2.7955522556862274e+04 2.3140722138813297e+04 1.9881084575455188e+04 1.7710682887638533e+04
39 1.1700000000000000e+02 3.5720788572496218e+04 2.7190017464300956e+04 2.2505879630323041e+04 1.9335766090126373e+04 1.7224625293216064e+04
40 1.2000000000000000e+02 3.4744741243693454e+04 2.6446179923315864e+04 2.1889022486043414e+04 1.8805895356680769e+04 1.6752340425062492e+04
41 1.2300000000000000e+02 3.3796292438934943e+04 2.5723387194324307e+04 2.1289633573284118e+04 1.8291028224876049e+04 1.6293432242154500e+04
42 1.2600000000000000e+02 3.2874649341736033e+04 2.5021034560830860e+04 2.0707210729099694e+04 1.7790733401290199e+04 1.5847516168377706e+04
43 1.2900000000000000e+02 3.1979042075740643e+04 2.4338534806129217e+04 2.0141266325597051e+04 1.7304592075988432e+04 1.5414218759602601e+04
44 1.3200000000000000e+02 3.1108723038729338e+04 2.3675317705217709e+04 1.9591326847888355e+04 1.6832197560048357e+04 1.4993177380442012e+04
45 1.3500000000000000e+02 1.9337041304265263e+03 1.4452225267151405e+03 1.1612896031331609e+03 1.0006484881608480e+03 8.8336943604110445e+02
46 1.3800000000000000e+02 1.9337041304265265e+03 1.4452225267151402e+03 1.1612896031331609e+03 1.0006484881608479e+03 8.8336943604110456e+02
47 1.4100000000000000e+02 1.9337041304265265e+03 1.4452225267151405e+03 1.1612896031331609e+03 1.0006484881608478e+03 8.8336943604110456e+02
48 1.4400000000000000e+02 1.9337041304265265e+03 1.4452225267151405e+03 1.1612896031331611e+03 1.0006484881608476e+03 8.8336943604110490e+02
49 1.4700000000000000e+02 1.9337041304265265e+03 1.4452225267151405e+03 1.1612896031331611e+03 1.0006484881608476e+03 8.8336943604110479e+02
50 1.5000000000000000e+02 1.9337041304265272e+03 1.4452225267151405e+03 1.1612896031331611e+03 1.0006484881608475e+03 8.8336943604110490e+02
51 1.5300000000000000e+02 1.9337041304265276e+03 1.4452225267151405e+03 1.1612896031331611e+03 1.0006484881608475e+03 8.8336943604110502e+02
52 1.5600000000000000e+02 1.9337041304265272e+03 1.4452225267151405e+03 1.1612896031331613e+03 1.0006484881608475e+03 8.8336943604110513e+02
53 1.5900000000000000e+02 1.9337041304265279e+03 1.4452225267151407e+03 1.1612896031331616e+03 1.0006484881608474e+03 8.8336943604110525e+02
54 1.6200000000000000e+02 1.9337041304265276e+03 1.4452225267151405e+03 1.1612896031331616e+03 1.0006484881608476e+03 8.8336943604110525e+02
55 1.6500000000000000e+02 1.9337041304265276e+03 1.4452225267151405e+03 1.1612896031331613e+03 1.0006484881608476e+03 8.8336943604110513e+02
56 1.6800000000000000e+02 1.9337041304265274e+03 1.4452225267151402e+03 1.1612896031331613e+03 1.0006484881608475e+03 8.8336943604110490e+02
57 1.7100000000000000e+02 1.9337041304265274e+03 1.4452225267151405e+03 1.1612896031331611e+03 1.0006484881608474e+03 8.8336943604110502e+02
58 1.7400000000000000e+02 1.9337041304265276e+03 1.4452225267151405e+03 1.1612896031331613e+03 1.0006484881608476e+03 8.8336943604110502e+02
59 1.7700000000000000e+02 1.9337041304265276e+03 1.4452225267151405e+03 1.1612896031331613e+03 1.0006484881608476e+03 8.8336943604110490e+02
60 1.8000000000000000e+02 1.9337041304265276e+03 1.4452225267151405e+03 1.1612896031331611e+03 1.0006484881608475e+03 8.8336943604110502e+02


==> mass_evolution_comparison_breaks.dat <==
n time_days no_traps NT1 NT2 NT3 NT4
0 0.0000000000000000e+00 2.0105406071936313e+03 2.0105406071936313e+03 2.0105406071936313e+03 2.0105406071936313e+03 2.0105406071936313e+03
1 3.0000000000000000e+00 1.9749907732746913e+03 1.9124402367095593e+03 1.9124402499475634e+03 1.9124402511067103e+03 1.9124402435429404e+03
2 6.0000000000000000e+00 1.9400695218808269e+03 1.7613681045439710e+03 1.7613680725750069e+03 1.7613680727053561e+03 1.7613680757264822e+03
3 9.0000000000000000e+00 1.9057657385862808e+03 1.6102479081924600e+03 1.6102477548770657e+03 1.6102477505376303e+03 1.6102477910652822e+03
4 1.2000000000000000e+01 1.8720685054875055e+03 1.4818055166095103e+03 1.4512393854331726e+03 1.4818051953774529e+03 1.4818052872221710e+03
5 1.5000000000000000e+01 1.8389670977283843e+03 1.3894401363534266e+03 1.3009235986563745e+03 1.3894396805809768e+03 1.3894398154876121e+03
6 1.8000000000000000e+01 1.8064509800868470e+03 1.3501153608500945e+03 1.1976125339325995e+03 1.3501148798166628e+03 1.3263166021258203e+03
7 2.1000000000000000e+01 1.7745098036216484e+03 1.3262429870826106e+03 1.1178803681705963e+03 1.2849108515684384e+03 1.2278682921801824e+03
8 2.4000000000000000e+01 1.7431334023788270e+03 1.3027927181558107e+03 1.0579655210104015e+03 1.1626734854786464e+03 1.0916888122419966e+03
9 2.7000000000000000e+01 1.7123117901560227e+03 1.2797570905263301e+03 1.0283320224340077e+03 1.0421796190986001e+03 9.5742801658895610e+02
-1 2.8500000000000000e+01 nan nan nan nan nan
10 3.0000000000000000e+01 1.5973426096089339e+04 1.3122321592786409e+04 1.2124418653053406e+04 1.0917103924401546e+04 1.0252567020043609e+04
11 3.3000000000000000e+01 1.5527430701458057e+04 1.2754505242268320e+04 1.1782840884297497e+04 9.7960166536651468e+03 9.0600820127655697e+03
12 3.6000000000000000e+01 1.5094085090217641e+04 1.2397147598927100e+04 1.1451007570515154e+04 9.2500939404289675e+03 8.3960722859877897e+03
13 3.9000000000000000e+01 1.4673026840471228e+04 1.2049948538286135e+04 1.1128638506988249e+04 8.9902860276500487e+03 8.0610214530435869e+03
14 4.2000000000000000e+01 1.4263903979883702e+04 1.1712616597824292e+04 1.0815461586393314e+04 8.7378753735654318e+03 7.8345700867709029e+03
-1 4.3500000000000000e+01 nan nan nan nan nan
15 4.5000000000000000e+01 5.2776564963027442e+04 4.0455962139238873e+04 3.3857802069851205e+04 2.9057513428926541e+04 2.5970169947894214e+04
16 4.8000000000000000e+01 5.1256990745400391e+04 3.9290792576150765e+04 3.2882226583365693e+04 2.8220289461748198e+04 2.5221800725413341e+04
17 5.1000000000000000e+01 4.9781364643745233e+04 3.8159327309132168e+04 3.1934878948711172e+04 2.7407289553792471e+04 2.4495086441864158e+04
18 5.4000000000000000e+01 4.8348412120653426e+04 3.7060588773869291e+04 3.1014940301366620e+04 2.6617810998549208e+04 2.3789398885616531e+04
19 5.7000000000000000e+01 4.6956895663830466e+04 3.5993627806046243e+04 3.0121615568779347e+04 2.5851171506319646e+04 2.3104128098001638e+04
20 6.0000000000000000e+01 4.5605613709416648e+04 3.4957522815451353e+04 2.9254132778428459e+04 2.5106708610442343e+04 2.2438681842457656e+04
21 6.3000000000000000e+01 4.4293399596634044e+04 3.3951378984109178e+04 2.8411742386024118e+04 2.4383779090798918e+04 2.1792485089125643e+04
22 6.6000000000000000e+01 4.3019120552854474e+04 3.2974327487749426e+04 2.7593716623256252e+04 2.3681758414093700e+04 2.1164979514440671e+04
23 6.9000000000000000e+01 4.1781676708195555e+04 3.2025524739925517e+04 2.6799348864520915e+04 2.3000040190421998e+04 2.0555623015286845e+04
24 7.2000000000000000e+01 4.0580000138793534e+04 3.1104151658132210e+04 2.6027953012076585e+04 2.2338035645650769e+04 1.9963889237288786e+04
25 7.5000000000000000e+01 3.9413053937907454e+04 3.0209412951274520e+04 2.5278862899089945e+04 2.1695173109152558e+04 1.9389267116829658e+04
26 7.8000000000000000e+01 3.8279831314056319e+04 2.9340536427869109e+04 2.4551431710053614e+04 2.1070897516445064e+04 1.8831260436395776e+04
27 8.1000000000000000e+01 3.7179354715394889e+04 2.8496772324376088e+04 2.3845031418066686e+04 2.0464669926304436e+04 1.8289387392859342e+04
28 8.4000000000000000e+01 3.6110674979564275e+04 2.7677392653073108e+04 2.3159052238491018e+04 1.9875967051925956e+04 1.7763180178324325e+04
29 8.7000000000000000e+01 3.5072870508280976e+04 2.6881690568903090e+04 2.2492902098501316e+04 1.9304280805729752e+04 1.7252184573167578e+04
30 9.0000000000000000e+01 3.4065046465937878e+04 2.6108979754744720e+04 2.1846006122074323e+04 1.8749117857409710e+04 1.6755959550920896e+04
31 9.3000000000000000e+01 3.3086334001526579e+04 2.5358593824569911e+04 2.1217806129958852e+04 1.8209999204842450e+04 1.6274076894652093e+04
32 9.6000000000000000e+01 3.2135889493188843e+04 2.4629885743962663e+04 2.0607760154196549e+04 1.7686459757479635e+04 1.5806120824505164e+04
33 9.9000000000000000e+01 3.1212893814755826e+04 2.3922227267500974e+04 2.0015341966768723e+04 1.7178047931863061e+04 1.5351687636079145e+04
34 1.0200000000000000e+02 3.0316551623620791e+04 2.3235008392506785e+04 1.9440040621955915e+04 1.6684325258908368e+04 1.4910385349328639e+04
-1 1.0350000000000000e+02 nan nan nan nan nan
35 1.0500000000000000e+02 3.9917661355050499e+04 3.0388552318088005e+04 2.5158567218817640e+04 2.1614369053230526e+04 1.9255631685425156e+04
36 1.0800000000000000e+02 3.8822808519069222e+04 2.9554119720471626e+04 2.4466509327583211e+04 2.1019908005435158e+04 1.8725759811580960e+04
37 1.1100000000000000e+02 3.7758968904988746e+04 2.8743336502644877e+04 2.3794082561659328e+04 2.0442308204244448e+04 1.8210921057159434e+04
38 1.1400000000000000e+02 3.6725250867894378e+04 2.7955522556862274e+04 2.3140722138813297e+04 1.9881084575455188e+04 1.7710682887638533e+04
39 1.1700000000000000e+02 3.5720788572496218e+04 2.7190017464300956e+04 2.2505879630323041e+04 1.9335766090126373e+04 1.7224625293216064e+04
40 1.2000000000000000e+02 3.4744741243693454e+04 2.6446179923315864e+04 2.1889022486043414e+04 1.8805895356680769e+04 1.6752340425062492e+04
41 1.2300000000000000e+02 3.3796292438934943e+04 2.5723387194324307e+04 2.1289633573284118e+04 1.8291028224876049e+04 1.6293432242154500e+04
42 1.2600000000000000e+02 3.2874649341736033e+04 2.5021034560830860e+04 2.0707210729099694e+04 1.7790733401290199e+04 1.5847516168377706e+04
43 1.2900000000000000e+02 3.1979042075740643e+04 2.4338534806129217e+04 2.0141266325597051e+04 1.7304592075988432e+04 1.5414218759602601e+04
44 1.3200000000000000e+02 3.1108723038729338e+04 2.3675317705217709e+04 1.9591326847888355e+04 1.6832197560048357e+04 1.4993177380442012e+04
-1 1.3350000000000000e+02 nan nan nan nan nan
45 1.3500000000000000e+02 1.9337041304265263e+03 1.4452225267151405e+03 1.1612896031331609e+03 1.0006484881608480e+03 8.8336943604110445e+02
46 1.3800000000000000e+02 1.9337041304265265e+03 1.4452225267151402e+03 1.1612896031331609e+03 1.0006484881608479e+03 8.8336943604110456e+02
47 1.4100000000000000e+02 1.9337041304265265e+03 1.4452225267151405e+03 1.1612896031331609e+03 1.0006484881608478e+03 8.8336943604110456e+02
48 1.4400000000000000e+02 1.9337041304265265e+03 1.4452225267151405e+03 1.1612896031331611e+03 1.0006484881608476e+03 8.8336943604110490e+02
49 1.4700000000000000e+02 1.9337041304265265e+03 1.4452225267151405e+03 1.1612896031331611e+03 1.0006484881608476e+03 8.8336943604110479e+02
50 1.5000000000000000e+02 1.9337041304265272e+03 1.4452225267151405e+03 1.1612896031331611e+03 1.0006484881608475e+03 8.8336943604110490e+02
51 1.5300000000000000e+02 1.9337041304265276e+03 1.4452225267151405e+03 1.1612896031331611e+03 1.0006484881608475e+03 8.8336943604110502e+02
52 1.5600000000000000e+02 1.9337041304265272e+03 1.4452225267151405e+03 1.1612896031331613e+03 1.0006484881608475e+03 8.8336943604110513e+02
53 1.5900000000000000e+02 1.9337041304265279e+03 1.4452225267151407e+03 1.1612896031331616e+03 1.0006484881608474e+03 8.8336943604110525e+02
54 1.6200000000000000e+02 1.9337041304265276e+03 1.4452225267151405e+03 1.1612896031331616e+03 1.0006484881608476e+03 8.8336943604110525e+02
55 1.6500000000000000e+02 1.9337041304265276e+03 1.4452225267151405e+03 1.1612896031331613e+03 1.0006484881608476e+03 8.8336943604110513e+02
56 1.6800000000000000e+02 1.9337041304265274e+03 1.4452225267151402e+03 1.1612896031331613e+03 1.0006484881608475e+03 8.8336943604110490e+02
57 1.7100000000000000e+02 1.9337041304265274e+03 1.4452225267151405e+03 1.1612896031331611e+03 1.0006484881608474e+03 8.8336943604110502e+02
58 1.7400000000000000e+02 1.9337041304265276e+03 1.4452225267151405e+03 1.1612896031331613e+03 1.0006484881608476e+03 8.8336943604110502e+02
59 1.7700000000000000e+02 1.9337041304265276e+03 1.4452225267151405e+03 1.1612896031331613e+03 1.0006484881608476e+03 8.8336943604110490e+02
60 1.8000000000000000e+02 1.9337041304265276e+03 1.4452225267151405e+03 1.1612896031331611e+03 1.0006484881608475e+03 8.8336943604110502e+02


==> multistart_objectives_jitter.dat <==
NT start_index x_jitter J_over_J0 reduction_percent
1 0 0.807500 5.7411659145849336e-01 42.5883408542
1 1 0.862500 5.7411659145849292e-01 42.5883408542
1 2 0.917500 5.7411659145849359e-01 42.5883408542
1 3 0.972500 5.3377245356613978e-01 46.6227546434
1 4 1.027500 5.3377245356613967e-01 46.6227546434
1 5 1.082500 6.2301674124918538e-01 37.6983258751
1 6 1.137500 5.3377245356613989e-01 46.6227546434
1 7 1.192500 6.5121151814661438e-01 34.8788481853
2 0 1.807500 5.3899944941631361e-01 46.1000550584
2 1 1.862500 5.3899944941631328e-01 46.1000550584
2 2 1.917500 3.4611205986464899e-01 65.3887940135
2 3 1.972500 3.8213785263633282e-01 61.7862147364
2 4 2.027500 3.4927937120325869e-01 65.0720628797
2 5 2.082500 5.6622594391428105e-01 43.3774056086
2 6 2.137500 3.4977377670965293e-01 65.0226223290
2 7 2.192500 5.6622594392022330e-01 43.3774056080
3 0 2.807500 3.6250545764402453e-01 63.7494542356
3 1 2.862500 3.6250545764402470e-01 63.7494542356
3 2 2.917500 2.3012271252890529e-01 76.9877287471
3 3 2.972500 2.8595020746793465e-01 71.4049792532
3 4 3.027500 2.3282611837126527e-01 76.7173881629
3 5 3.082500 3.4977377670742649e-01 65.0226223293
3 6 3.137500 2.3094067235100571e-01 76.9059327649
3 7 3.192500 6.2388549848682562e-01 37.6114501513
4 0 3.807500 2.7277518451994071e-01 72.7224815480
4 1 3.862500 2.0678950437055532e-01 79.3210495629
4 2 3.917500 1.7382801353971827e-01 82.6171986460
4 3 3.972500 2.4663727111296155e-01 75.3362728887
4 4 4.027500 1.8036217485477940e-01 81.9637825145
4 5 4.082500 2.5908334877102757e-01 74.0916651229
4 6 4.137500 2.4663727111296191e-01 75.3362728887
4 7 4.192500 1.7949445066886199e-01 82.0505549331

